Delving into Dark Regions for Robust Shadow Detection

Shadow detection is a challenging task as it requires a comprehensive understanding of shadow characteristics and global/local illumination conditions. We observe from our experiment that state-of-the-art deep methods tend to have higher error rates in differentiating shadow pixels from non-shadow pixels in dark regions (ie, regions with low-intensity values). Our key insight to this problem is that existing methods typically learn discriminative shadow features from the whole image globally, covering the full range of intensity values, and may not learn the subtle differences between shadow and non-shadow pixels in dark regions. Hence, if we can design a model to focus on a narrower range of low-intensity regions, it may be able to learn better discriminative features for shadow detection. Inspired by this insight, we propose a novel shadow detection approach that first learns global contextual cues over the entire image and then zooms into the dark regions to learn local shadow representations. To this end, we formulate an effective dark-region recommendation (DRR) module to recommend regions of low-intensity values, and a novel dark-aware shadow analysis (DASA) module to learn dark-aware shadow features from the recommended dark regions. Extensive experiments show that the proposed method outperforms the state-of-the-art methods on three popular shadow detection datasets. Code is available at https://github.com/guanhuankang/ShadowDetection2021.git.

==> rebuttal/synthesize_compare/synthesize.txt <==

    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0074_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0074_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0074_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0074_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0074_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0082_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0082_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0082_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0082_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0082_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0169_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0169_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0169_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0169_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0169_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0182_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0182_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0182_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0182_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0182_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0286_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0286_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0286_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0286_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0286_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0295_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0295_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0295_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0295_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0295_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0308_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0308_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0308_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0308_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0308_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0467_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0467_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0467_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0467_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0467_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0497_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0497_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0497_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0497_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0497_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0605_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0605_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0605_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0605_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0605_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0640_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0640_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0640_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0640_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0640_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0658_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0658_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0658_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0658_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0658_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0664_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0664_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0664_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0664_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0664_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0712_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0712_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0712_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0712_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0712_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0754_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0754_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0754_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0754_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0754_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0790_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0790_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0790_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0790_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0790_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0865_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0865_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0865_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0865_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0865_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0946_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0946_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0946_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0946_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0946_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0972_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0972_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0972_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0972_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0972_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0983_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0983_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0983_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0983_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0983_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0988_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0988_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0988_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0988_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_0988_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1016_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1016_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1016_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1016_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1016_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1020_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1020_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1020_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1020_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1020_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1047_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1047_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1047_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1047_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1047_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1053_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1053_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1053_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1053_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1053_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1067_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1067_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1067_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1067_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1067_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1222_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1222_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1222_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1222_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1222_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1269_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1269_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1269_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1269_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1269_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1324_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1324_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1324_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1324_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1324_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1391_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1391_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1391_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1391_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1391_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1395_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1395_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1395_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1395_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1395_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1460_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1460_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1460_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1460_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1460_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1482_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1482_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1482_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1482_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1482_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1484_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1484_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1484_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1484_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1484_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1550_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1550_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1550_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1550_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1550_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1580_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1580_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1580_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1580_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1580_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1640_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1640_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1640_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1640_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1640_gt.jpg} \\
    
    
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1743_image.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1743_bdrar.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1743_dsdnet.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1743_ours.jpg} &
    \includegraphics[width=0.20\linewidth]{IEEEtran/rebuttal/synthesize/USR_shadow_free_1743_gt.jpg} \\
    
    
